SpatialViewer: A Remote Work Sharing Tool that Considers Intimacy Among Workers

Due to the influence of the new coronavirus disease (COVID-19), teleworking has been expanding rapidly. Although existing interactive remote working systems are convenient, they do not allow users to adjust their spatial distance to team members at will, %"Arbitrarily" is probably not the best word here. It means without apparent reason. A better expression might be "at will." and they ignore the discomfort caused by different levels of intimacy. To solve this issue, we propose a telework support system using spatial augmented reality technology. This system calibrates the space in which videos are projected with real space and adjusts the spatial distance between users by changing the position of projections. Users can switch the projection position of the video using hand-wave gestures. We also synchronize audio according to distance to further emphasize the sense of space within the remote interaction: the distance between projection position and user is inversely proportional to the audio volume. We conducted a telework experiment and a questionnaire survey to evaluate our system. The results show that the system enables users to adjust distance according to intimacy and thus improve the users' comfort.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

